Fast Concurrent Data Sketches

Data sketches are approximate succinct summaries of long streams. They are widely used for processing massive amounts of data and answering statistical queries about it in real-time. Existing libraries producing sketches are very fast, but do not allow parallelism for creating sketches using multiple threads or querying them while they are being built. We present a generic approach to parallelising data sketches efficiently, while bounding the error that such parallelism introduces. Utilising relaxed semantics and the notion of strong linearisability we prove our algorithm's correctness and analyse the error it induces in two specific sketches. Our implementation achieves high scalability while keeping the error small.

==> images/readme.txt <==
This software was compiled by Richard Socher (richard@socher.org) and is published under the GNU General License.
You can download it from www.socher.org.

This software is under the GNU General License.
It uses mostly the nice Sam2p software by Szabó Péter <pts@fazekas.hu> 
(downloaded from http://www.inf.bme.hu/~pts/sam2p/ and recompiled with his consent) and 
adds a batch file in order to make the conversion from jpg or png files to eps as simple as possible.

All you need to do to convert png files to eps files is to click on batchConvertAllPngToEps.bat inside windows explorer.
This batch script then creates eps files for all files that are in the same folder as the files in this zip.

If you want to include these in a latex document, just omit the extension (and rename the created eps files):
\includegraphics[width=0.45\textwidth]{pcaSpiral}
then pdfLatex will use the png file and Latex may use eps for preview.

Happy TeXing,

Richard
